Characterizing Outflows in the Cygnus X Region

In this paper, we perform an analysis of 13 outflows in the Cygnus X star-forming region. We use the James Clerk Maxwell Telescope observations of $^{13}$CO(3-2) and C$^{18}$O(3-2) molecular emission lines combined with archival $^{12}$CO(3-2) data. Using these new observations, we measure the mechanical properties of the outflows, and identify the associated protostars, finding their properties consistent with previous surveys of outflows throughout the Milky Way. Finally, we develop and test a method to measure the same properties using the existing $^{12}$CO(3-2) line data alone, finding the properties agree to within a factor of 2.

==> readme.txt <==
All necessary figures are included in the 'figures' folder.
The main.tex file is the main body of the paper and the supplementary.tex file is intended for a supplemental document to be available online only (mentioned in section 3.1).
Data availability statement is included at the end of the main body. 
